Multi-Agent AI Architecture for Regulated Insurers: A generic AI framework under Solvency II and the AI Act in Austria and Germany

This paper proposes a formal multi-agent architecture for implementing enterprise AI in regulated insurance firms, integrating economic theory with institutional design. The framework synthesises three core theoretical perspectives: Arrow's risk pooling theory to formalise risk transformation under uncertainty, Nash equilibrium to model strategic interactions between decision agents, and Principal-Agent theory to address incentive alignment under information asymmetry. The insurer is modelled as a constrained optimisation entity operating under solvency, legal, ESG, and operational boundaries, with specific focus on the regulatory contexts of Austria and Germany. The architecture decomposes the firm into multiple specialised agents, each representing distinct functional domains such as capital management, underwriting, claims processing, compliance, fraud detection, and client interaction. Human-in-the-loop agents are integrated through a tiered access control system, ensuring differentiated data visibility and decision influence based on user roles. An orchestrator agent supervises inter-agent coordination, enforcing regulatory admissibility and institutional coherence under frameworks such as Solvency II, the AI Act, and the Insurance Distribution Directive. Protocol integration is based on asynchronous execution and dual-layer communication infrastructures, specifically the Model Context Protocol (MCP) and Agent-to-Agent (A2A) messaging. This structure enables the systematic design of compliant, auditable multi-agent systems aligned with the institutional logic of financial firms in Austria and Germany.

==> usym2737.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1834.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1546.0000,-408.0000) ..
    controls (1546.0000,-399.3333) and (1542.6667,-395.0000) ..
    (1536.0000,-395.0000) .. controls (1534.0000,-395.0000) and
    (1523.0000,-397.0000) .. (1503.0000,-401.0000) -- (1030.0000,-496.0000) --
    (1120.0000,-31.0000) .. controls (1122.6667,-17.0000) and (1124.0000,-6.6667)
    .. (1124.0000,0.0000) .. controls (1124.0000,8.0000) and (1120.0000,12.0000)
    .. (1112.0000,12.0000) .. controls (1107.3333,12.0000) and (1098.3333,2.6667)
    .. (1085.0000,-16.0000) -- (819.0000,-393.0000) -- (551.0000,-14.0000) ..
    controls (539.0000,3.3333) and (530.6667,12.0000) .. (526.0000,12.0000) ..
    controls (519.3333,12.0000) and (516.0000,8.6667) .. (516.0000,2.0000) ..
    controls (516.0000,-4.0000) and (517.3333,-14.3333) .. (520.0000,-29.0000) --
    (604.0000,-496.0000) -- (143.0000,-418.0000) .. controls (127.0000,-415.3333)
    and (116.6667,-414.0000) .. (112.0000,-414.0000) .. controls
    (104.0000,-414.0000) and (100.0000,-417.3333) .. (100.0000,-424.0000) ..
    controls (100.0000,-429.3333) and (110.3333,-439.0000) .. (131.0000,-453.0000)
    -- (514.0000,-711.0000) -- (133.0000,-985.0000) .. controls
    (113.6667,-999.0000) and (104.0000,-1008.6667) .. (104.0000,-1014.0000) ..
    controls (104.0000,-1020.6667) and (108.0000,-1024.0000) ..
    (116.0000,-1024.0000) .. controls (123.3333,-1024.0000) and
    (134.3333,-1022.6667) .. (149.0000,-1020.0000) -- (604.0000,-936.0000) --
    (520.0000,-1389.0000) .. controls (517.3333,-1403.6667) and
    (516.0000,-1412.6667) .. (516.0000,-1416.0000) .. controls
    (516.0000,-1426.6667) and (520.0000,-1432.0000) .. (528.0000,-1432.0000) ..
    controls (531.3333,-1432.0000) and (539.6667,-1422.3333) ..
    (553.0000,-1403.0000) -- (819.0000,-1026.0000) -- (1077.0000,-1397.0000) ..
    controls (1089.6667,-1415.6667) and (1098.6667,-1425.0000) ..
    (1104.0000,-1425.0000) .. controls (1112.0000,-1425.0000) and
    (1116.0000,-1421.0000) .. (1116.0000,-1413.0000) .. controls
    (1116.0000,-1407.0000) and (1114.6667,-1396.6667) .. (1112.0000,-1382.0000) --
    (1030.0000,-936.0000) -- (1505.0000,-1020.0000) .. controls
    (1523.6667,-1023.3333) and (1532.3333,-1025.0000) .. (1531.0000,-1025.0000) ..
    controls (1541.0000,-1025.0000) and (1546.0000,-1020.6667) ..
    (1546.0000,-1012.0000) .. controls (1546.0000,-1008.6667) and
    (1536.3333,-1000.3333) .. (1517.0000,-987.0000) -- (1126.0000,-711.0000) --
    (1517.0000,-434.0000) .. controls (1536.3333,-420.0000) and
    (1546.0000,-411.3333) .. (1546.0000,-408.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> usym274A.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1831.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1382.0000,-1169.0000) ..
    controls (1382.0000,-1139.6667) and (1372.0000,-1115.6667) ..
    (1352.0000,-1097.0000) .. controls (1346.6667,-1092.3333) and
    (1324.0000,-1077.0000) .. (1284.0000,-1051.0000) -- (1034.0000,-891.0000) --
    (1013.0000,-911.0000) -- (1175.0000,-1165.0000) .. controls
    (1200.3333,-1204.3333) and (1215.3333,-1226.6667) .. (1220.0000,-1232.0000) ..
    controls (1238.6667,-1252.0000) and (1262.6667,-1262.0000) ..
    (1292.0000,-1262.0000) .. controls (1316.6667,-1262.0000) and
    (1337.6667,-1252.6667) .. (1355.0000,-1234.0000) .. controls
    (1373.0000,-1215.3333) and (1382.0000,-1193.6667) .. (1382.0000,-1169.0000) --
    cycle(1577.0000,-709.0000) .. controls (1577.0000,-685.6667) and
    (1567.3333,-664.6667) .. (1548.0000,-646.0000) .. controls
    (1529.3333,-627.3333) and (1508.0000,-618.0000) .. (1484.0000,-618.0000) ..
    controls (1468.0000,-618.0000) and (1441.0000,-622.3333) ..
    (1403.0000,-631.0000) -- (1108.0000,-698.0000) -- (1108.0000,-727.0000) --
    (1403.0000,-786.0000) .. controls (1446.3333,-794.6667) and
    (1472.6667,-799.0000) .. (1482.0000,-799.0000) .. controls
    (1506.6667,-799.0000) and (1528.6667,-790.0000) .. (1548.0000,-772.0000) ..
    controls (1567.3333,-754.0000) and (1577.0000,-733.0000) ..
    (1577.0000,-709.0000) -- cycle(931.0000,-1350.0000) .. controls
    (931.0000,-1346.6667) and (925.6667,-1320.0000) .. (915.0000,-1270.0000) --
    (852.0000,-975.0000) -- (823.0000,-975.0000) -- (749.0000,-1313.0000) ..
    controls (742.3333,-1342.3333) and (742.3333,-1366.0000) ..
    (749.0000,-1384.0000) .. controls (763.0000,-1424.0000) and
    (791.0000,-1444.0000) .. (833.0000,-1444.0000) .. controls
    (859.0000,-1444.0000) and (881.6667,-1434.6667) .. (901.0000,-1416.0000) ..
    controls (921.0000,-1397.3333) and (931.0000,-1375.3333) ..
    (931.0000,-1350.0000) -- cycle(659.0000,-909.0000) -- (643.0000,-891.0000) --
    (387.0000,-1051.0000) .. controls (350.3333,-1074.3333) and
    (328.3333,-1089.0000) .. (321.0000,-1095.0000) .. controls
    (299.0000,-1115.0000) and (288.0000,-1138.3333) .. (288.0000,-1165.0000) ..
    controls (288.0000,-1191.6667) and (297.0000,-1213.6667) ..
    (315.0000,-1231.0000) .. controls (333.6667,-1248.3333) and
    (356.3333,-1257.0000) .. (383.0000,-1257.0000) .. controls
    (410.3333,-1257.0000) and (433.3333,-1247.0000) .. (452.0000,-1227.0000) ..
    controls (456.0000,-1222.3333) and (470.3333,-1201.0000) ..
    (495.0000,-1163.0000) -- (659.0000,-909.0000) -- cycle(1386.0000,-252.0000) ..
    controls (1386.0000,-226.0000) and (1377.0000,-203.6667) ..
    (1359.0000,-185.0000) .. controls (1341.0000,-167.0000) and
    (1318.6667,-158.0000) .. (1292.0000,-158.0000) .. controls
    (1260.0000,-158.0000) and (1233.3333,-174.3333) .. (1212.0000,-207.0000) --
    (1015.0000,-512.0000) -- (1034.0000,-528.0000) -- (1294.0000,-362.0000) ..
    controls (1330.0000,-338.6667) and (1351.0000,-324.3333) ..
    (1357.0000,-319.0000) .. controls (1376.3333,-301.0000) and
    (1386.0000,-278.6667) .. (1386.0000,-252.0000) -- cycle(1032.0000,-711.0000)
    .. controls (1032.0000,-655.6667) and (1013.3333,-608.3333) ..
    (976.0000,-569.0000) .. controls (939.3333,-529.6667) and (893.6667,-510.0000)
    .. (839.0000,-510.0000) .. controls (785.6667,-510.0000) and
    (739.6667,-529.0000) .. (701.0000,-567.0000) .. controls (662.3333,-605.0000)
    and (643.0000,-651.0000) .. (643.0000,-705.0000) .. controls
    (643.0000,-759.0000) and (661.6667,-805.0000) .. (699.0000,-843.0000) ..
    controls (736.3333,-881.6667) and (782.3333,-901.0000) .. (837.0000,-901.0000)
    .. controls (889.6667,-901.0000) and (935.3333,-882.3333) ..
    (974.0000,-845.0000) .. controls (1012.6667,-807.6667) and
    (1032.0000,-763.0000) .. (1032.0000,-711.0000) -- cycle(934.0000,-61.0000) ..
    controls (934.0000,-37.0000) and (923.6667,-16.0000) .. (903.0000,2.0000) ..
    controls (883.0000,20.0000) and (860.3333,29.0000) .. (835.0000,29.0000) ..
    controls (813.0000,29.0000) and (792.3333,19.3333) .. (773.0000,0.0000) ..
    controls (754.3333,-18.6667) and (745.0000,-39.0000) .. (745.0000,-61.0000) ..
    controls (745.0000,-69.0000) and (749.6667,-95.6667) .. (759.0000,-141.0000)
    -- (821.0000,-442.0000) -- (850.0000,-442.0000) -- (919.0000,-141.0000) ..
    controls (929.0000,-97.6667) and (934.0000,-71.0000) .. (934.0000,-61.0000) --
    cycle(569.0000,-698.0000) -- (227.0000,-614.0000) .. controls
    (199.6667,-607.3333) and (177.0000,-608.0000) .. (159.0000,-616.0000) ..
    controls (119.6667,-633.3333) and (100.0000,-664.3333) .. (100.0000,-709.0000)
    .. controls (100.0000,-733.6667) and (109.3333,-753.6667) ..
    (128.0000,-769.0000) .. controls (146.6667,-785.0000) and (168.6667,-793.0000)
    .. (194.0000,-793.0000) .. controls (192.6667,-793.0000) and
    (220.6667,-788.0000) .. (278.0000,-778.0000) -- (569.0000,-727.0000) --
    (569.0000,-698.0000) -- cycle(659.0000,-512.0000) -- (471.0000,-219.0000) ..
    controls (447.6667,-182.3333) and (417.0000,-164.0000) .. (379.0000,-164.0000)
    .. controls (354.3333,-164.0000) and (333.3333,-172.3333) ..
    (316.0000,-189.0000) .. controls (298.6667,-206.3333) and (290.0000,-227.3333)
    .. (290.0000,-252.0000) .. controls (290.0000,-278.0000) and
    (300.0000,-300.3333) .. (320.0000,-319.0000) .. controls (326.0000,-324.3333)
    and (347.0000,-338.6667) .. (383.0000,-362.0000) -- (639.0000,-528.0000) --
    (659.0000,-512.0000) -- cycle;
\end{scope}

\end{tikzpicture}


